idMotif: An Interactive Motif Identification in Protein Sequences

This article introduces idMotif, a visual analytics framework designed to aid domain experts in the identification of motifs within protein sequences. Motifs, short sequences of amino acids, are critical for understanding the distinct functions of proteins. Identifying these motifs is pivotal for predicting diseases or infections. idMotif employs a deep learning-based method for the categorization of protein sequences, enabling the discovery of potential motif candidates within protein groups through local explanations of deep learning model decisions. It offers multiple interactive views for the analysis of protein clusters or groups and their sequences. A case study, complemented by expert feedback, illustrates idMotif's utility in facilitating the analysis and identification of protein sequences and motifs.

==> Rebuttal/reviews.txt <==
Associate Editor
Comments to the Author:
This paper presents a visual analytics tool, idMotif, to facilitate the identification of motifs in protein sequences for domain experts. The tool features deep-learning models for motif identification and a linked multi-view system for protein cluster, group, and sequence analysis. The tool’s usability and effectiveness are emphasized through the inclusion of a case study and expert feedback. The paper is well-written and easy to follow.
However, it has two major issues: the technical contribution is unclear, and the evaluation is weak. We hope the authors will largely improve the paper with a major revision.

*************************
Reviews:
Please note that some reviewers may have included additional comments in a separate file. If a review contains the note "see the attached file" under Section III A - Public Comments, you will need to log on to ScholarOne Manuscripts to view the file. After logging in, select the Author Center, click on the "Manuscripts with Decisions" queue and then click on the "view decision letter" link for this manuscript. You must scroll down to the very bottom of the letter to see the file(s), if any. This will open the file that the reviewer(s) or the Associate Editor included for you along with their review.

Reviewer: 1

Recommendation: Author Should Prepare A Major Revision For A Second Review

Comments:
This paper proposes a visual analytics system, i.e., idMotif, for the analysis of motifs in protein sequences. A deep-learning model (ProBert) is plugged into the system's backend for motif identification. The front-end consists of five linked views to present individual protein sequences, groups/clusters of protein sequences, important subsequences, and the contribution of the subsequences to the motif identification model. A brief case study and feedback from two experts are used to evaluate the effectiveness of the system.
Strengths:
+ a promising idea that leveraging the power of deep learning for motif analysis
+ A proper application of protein sequence analysis
+ The associated video helps to demo the system
+ Overall the paper is well-written and easy to follow.

Weaknesses:
- the second contribution (on deep-learning-based models) is a bit unclear and the details of the deep-learning model are missing
- weak evaluations and the findings discovered from the brief case are less insightful

I believe the two weaknesses can be addressed in a major revision and would suggest the authors to consider the following two points in their revision:
1. Clarifying what is their contribution from the deep-learning model. If the motif identification algorithm is from the authors, please provide sufficient details (e.g., model architectures, training parameters) for people to reproduce the work. Is the fine-tuning part the authors' contribution? More discussions about SHAP and other model interpretation methods would also help to enhance this part.
2. Enriching the case with more details and unique insights that can only be discovered from this application-specific system. The current system design descriptions are more like the usage instructions of the system. What are the design rationales, alternative design choices, and how these linked views can help to drive the exploration? These details will help to make the evaluation section more rigorous. Also, the authors conclude that the system can "accurately compute the contribution of amino acids ..." However, there is little evaluation regarding the accuracy.


Some detailed comments
1. How is the fine-tuned ProBert model in Fig 1(b) different from that of Fig 1 (a)? My understanding is that the difference lies in the output of these two models, one outputs the embedding, and the other outputs the prediction. So, your fine-tuning only tunes the last part of the network? Is the fine-tuning part of the contribution in this work? Also, the authors frequently refer to the model as "ProtBert" model and "ProBert" model. Please be consistent with the name.

2. Page 5 (at the end of Projection View): "Fig. 2 (a) illustrates an example of the Projection view", do you mean Fig. 2(c)?

3. In Fig. 3 (as well as other views with the Cluster view), what is the difference between the term 'Group' and 'Cluster'? Why both red and purple colors represent 'Group2'? The legends here are quite confusing.

4. In the descriptions of the Cluster View (Page 5), the authors stated that they used a pie chart to show the ratio of the sequence types. However, from Fig. 3, I can only see solid circles. Maybe the ratio is 100%? but this seems to be an improper visual encoding. Additionally, I am not quite clear about the descriptions of "accumulated saliency values" in the Cluster view. Is the inverse bar chart encoding this? how the accumulation is conducted (i.e., aggregating over tokens or over groups)?

5. I'd suggest the authors consider another name for the "Info View" (to be more specific), as the view only reflects the length distribution and no other information is presented. The insights from this view also seem to be trivial (though the feedback from the experts in this view is extremely positive). The distributions can be easily computed using some Python scripts, why it becomes so useful when integrating the histograms into a visual analytics system?


Additional Questions:
1. CG&A accepts manuscripts for different types of contributions. What category best describes this paper?: Research contribution

null:

2. How appropriate is this manuscript for the readers of CG&A? You will be asked to explain your rating in the next question.: Relevant

3. Please explain your answer to question 2. If you feel the manuscript is relevant, please say why. If you do not feel it is relevant, or that it is not appropriate for CG&A, then please state why not. You can be brief, but please be specific. If it is out-of-scope and you can provide a recommendation for a better venue, please do so. If it presents a problem that is well solved by techniques already found in textbooks, or an application that is already commonly practiced, please provide a reference to a suitable textbook or application. If the manuscript is so poorly written you can not evaluate it, please state this and briefly state why (language, organization, etc.).: This paper introduces a visual analytics system for the analysis of protein sequences. A deep-learning based model is used to drive the motif identification in the system. Multiple linked visualization views are integrated to support the visual exploration. The presented visualization contents are suitable for this journal.

1. Please summarize what you view as the key contribution(s) of the manuscript.: Please see the "Public Comments"

2. Is the manuscript technically sound? Please explain your answer in the Detailed Comments section.: Appears to be - but didn't check completely

3. What do you see as this manuscript's contribution to the literature in this field? If you don't have any comments, please type No Comments.: Please see the "Public Comments"

4. What do you see as the strongest aspect of this manuscript? If you don't have any comments, please type No Comments.: Please see the "Public Comments"

5. What do you see as the weakest aspect of this manuscript? If you don't have any comments, please type No Comments.: Please see the "Public Comments"

6. If this paper is an expanded version of a conference or workshop paper, is there 25% new material beyond the original publication? This must include new results or insights, not just additional description. If you don't have any comments, please type No Comments.: No Comments

7. If this paper describes an application, what problem does it solve and who are its intended users? If you don't have any comments, please type No Comments.: No Comments

8. If this paper describes an application, does it provide non-trivial design and implementation insights for builders of similar systems? If you don't have any comments, please type No Comments.: Please see the "Public Comments"

1. If the title, abstract, and/or keywords are satisfactory, please denote this by placing a checkmark beside each one. Please elaborate in the Detailed Comments section.: Keywords. Abstract. Title

2. Does the manuscript contain sufficient and appropriate references? Please elaborate in the Detailed Comments section. Note that CG&A has a limit of 20 references on manuscripts (30 for surveys), with additional references allowed in "sidebars." This is to provide readers with the primary references, rather than an exhaustive list.: References are sufficient and appropriate

3. Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer in the Detailed Comments section.: Could be improved

4. How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Could be improved

5. Is the manuscript focused? Please elaborate in the Detailed Comments section.: Yes

6. Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Yes

7. Please rate the readability of this manuscript. Please elaborate in the Detailed Comments section.: Easy to read

If you are suggesting additional references they must be entered in the text box provided.  All suggestions must include full bibliographic information plus a DOI.


If you are not suggesting any references, please type NA.: NA

Please rate the manuscript. Explain your choice in the Detailed Comments section: Fair


Reviewer: 2

Recommendation: Reject

Comments:
The authors idMotif, a visual analytics framework intended to facilitate the identification of motifs in protein sequences for domain experts. The tool features deep-learning techniques for grouping sequences (ProBert), providing users the capacity to discover motifs based on the local explanations (SHAP).

The integration of several interactive views for protein cluster, group, and sequence analysis stands as a key feature of the tool, providing comprehensive visualization mechanisms that could potentially streamline motif analysis processes. Moreover, the tool’s usability and effectiveness are emphasized through the inclusion of a case study and expert feedback.

However, the primary concern in assessing this work lies in the level of research contribution. While the paper represents a good effort in providing a useful tool for experts in the field, it could be argued that the tool merely leverages existing machine learning methods, particularly deep learning, without introducing substantial novelty to the visual analytics field. As the target venue emphasizes visual analytics, the authors may consider providing more details about the visual techniques used in idMotif. How do these techniques aid in motif identification and make the process easier or more efficient? Are there any novel visualizations that haven't been used in this context before? How these techniques can be generalised to other contexts?

In terms of the evaluation, the authors should consider conducting a comprehensive user study with domain experts to validate the effectiveness and efficiency of the tool. Gather qualitative and quantitative data on how idMotif improves their workflow or leads to new insights. More importantly, the user study can compare idMotif with existing visual analytics tools used for motif identification in protein sequences, highlighting how idMotif stands out in terms of visualization, interaction design, and analytical capabilities.

Additional Questions:
1. CG&A accepts manuscripts for different types of contributions. What category best describes this paper?: Application of research results

null:

2. How appropriate is this manuscript for the readers of CG&A? You will be asked to explain your rating in the next question.: Relevant

3. Please explain your answer to question 2. If you feel the manuscript is relevant, please say why. If you do not feel it is relevant, or that it is not appropriate for CG&A, then please state why not. You can be brief, but please be specific. If it is out-of-scope and you can provide a recommendation for a better venue, please do so. If it presents a problem that is well solved by techniques already found in textbooks, or an application that is already commonly practiced, please provide a reference to a suitable textbook or application. If the manuscript is so poorly written you can not evaluate it, please state this and briefly state why (language, organization, etc.).: This paper presents idMotif, a visual analytics system that combines deep-learning based method for grouping sequences, and discover motifs based on local explanations. Therefore, this study is relevant fo the readers fo CG&A.

1. Please summarize what you view as the key contribution(s) of the manuscript.: The key contribution of this paper is a visual analytics framework, idMotif, that helps domain experts in understanding protein sequences and identifying motif candidates.

2. Is the manuscript technically sound? Please explain your answer in the Detailed Comments section.: Partially

3. What do you see as this manuscript's contribution to the literature in this field? If you don't have any comments, please type No Comments.: The contribution to the visual analytics community is somehow limited.

4. What do you see as the strongest aspect of this manuscript? If you don't have any comments, please type No Comments.: A close collaboration with the domain experts.

5. What do you see as the weakest aspect of this manuscript? If you don't have any comments, please type No Comments.: The design of the visual analytics system is somehow standard with limited visualisation innovation. The visualization mainly show the results of well-established machine learning methods.

6. If this paper is an expanded version of a conference or workshop paper, is there 25% new material beyond the original publication? This must include new results or insights, not just additional description. If you don't have any comments, please type No Comments.: Not applicable

7. If this paper describes an application, what problem does it solve and who are its intended users? If you don't have any comments, please type No Comments.: The systems aims to help biochemists identify motif in protein sequences.

8. If this paper describes an application, does it provide non-trivial design and implementation insights for builders of similar systems? If you don't have any comments, please type No Comments.: Even though the visual analytics seems to be useful, the design is somehow straightforward and provides very limited insights for future studies.

1. If the title, abstract, and/or keywords are satisfactory, please denote this by placing a checkmark beside each one. Please elaborate in the Detailed Comments section.:

2. Does the manuscript contain sufficient and appropriate references? Please elaborate in the Detailed Comments section. Note that CG&A has a limit of 20 references on manuscripts (30 for surveys), with additional references allowed in "sidebars." This is to provide readers with the primary references, rather than an exhaustive list.: References are sufficient and appropriate

3. Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer in the Detailed Comments section.: Yes

4. How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Could be improved

5. Is the manuscript focused? Please elaborate in the Detailed Comments section.: Yes

6. Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Yes

7. Please rate the readability of this manuscript. Please elaborate in the Detailed Comments section.: Readable - but requires some effort to understand

If you are suggesting additional references they must be entered in the text box provided.  All suggestions must include full bibliographic information plus a DOI.


If you are not suggesting any references, please type NA.: NA

Please rate the manuscript. Explain your choice in the Detailed Comments section: Fair


Reviewer: 3

Recommendation: Author Should Prepare A Major Revision For A Second Review

Comments:
The authors present a visual analytics framework, idMotif, to identify motifs in protein sequences, and it can be used to explore, analyze, and visualize such motifs in protein sequences. In addition, it provides a deep learning based method to identify potential motifs.  
Major:
1. Some figures are not clear, like Figure 2, the authors need further improve the presentation of the figures.
2. The authors need add a baseline method to compare the identified motifs, like MEME tool or other commonly used motif discovery tool.
3. SHAP is used to identify motifs for deep models, how about integrated gradient, the authors need verify why SHAP should be selected for their tasks.
4. The identified motifs need be aligned against known motifs, otherwise we cannot know whether the detected motifs are correct.


Additional Questions:
1. CG&A accepts manuscripts for different types of contributions. What category best describes this paper?: Research contribution

null:

2. How appropriate is this manuscript for the readers of CG&A? You will be asked to explain your rating in the next question.: Relevant

3. Please explain your answer to question 2. If you feel the manuscript is relevant, please say why. If you do not feel it is relevant, or that it is not appropriate for CG&A, then please state why not. You can be brief, but please be specific. If it is out-of-scope and you can provide a recommendation for a better venue, please do so. If it presents a problem that is well solved by techniques already found in textbooks, or an application that is already commonly practiced, please provide a reference to a suitable textbook or application. If the manuscript is so poorly written you can not evaluate it, please state this and briefly state why (language, organization, etc.).:

1. Please summarize what you view as the key contribution(s) of the manuscript.:

2. Is the manuscript technically sound? Please explain your answer in the Detailed Comments section.: Partially

3. What do you see as this manuscript's contribution to the literature in this field? If you don't have any comments, please type No Comments.: No comments

4. What do you see as the strongest aspect of this manuscript? If you don't have any comments, please type No Comments.: No comments

5. What do you see as the weakest aspect of this manuscript? If you don't have any comments, please type No Comments.: No comments

6. If this paper is an expanded version of a conference or workshop paper, is there 25% new material beyond the original publication? This must include new results or insights, not just additional description. If you don't have any comments, please type No Comments.: No comments

7. If this paper describes an application, what problem does it solve and who are its intended users? If you don't have any comments, please type No Comments.: No comments

8. If this paper describes an application, does it provide non-trivial design and implementation insights for builders of similar systems? If you don't have any comments, please type No Comments.: No comments

1. If the title, abstract, and/or keywords are satisfactory, please denote this by placing a checkmark beside each one. Please elaborate in the Detailed Comments section.: Keywords. Abstract. Title

2. Does the manuscript contain sufficient and appropriate references? Please elaborate in the Detailed Comments section. Note that CG&A has a limit of 20 references on manuscripts (30 for surveys), with additional references allowed in "sidebars." This is to provide readers with the primary references, rather than an exhaustive list.: References are sufficient and appropriate

3. Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer in the Detailed Comments section.: Yes

4. How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Could be improved

5. Is the manuscript focused? Please elaborate in the Detailed Comments section.: Yes

6. Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Yes

7. Please rate the readability of this manuscript. Please elaborate in the Detailed Comments section.: Readable - but requires some effort to understand

If you are suggesting additional references they must be entered in the text box provided.  All suggestions must include full bibliographic information plus a DOI.


If you are not suggesting any references, please type NA.: NA

Please rate the manuscript. Explain your choice in the Detailed Comments section: Fair 

